Topology optimization of fluidic pressure-driven multi-material compliant mechanisms

Compliant mechanisms actuated by pneumatic loads are receiving increasing attention due to their direct applicability as soft robots that perform tasks using their flexible bodies. Using multiple materials to build them can further improve their performance and efficiency. Due to developments in additive manufacturing, the fabrication of multi-material soft robots is becoming a real possibility. To exploit this opportunity, there is a need for a dedicated design approach. This paper offers a systematic approach to developing such mechanisms using topology optimization. The extended SIMP scheme is employed for multi-material modeling. The design-dependent nature of the pressure load is modeled using the Darcy law with a volumetric drainage term. Flow coefficient of each element is interpolated using a smoothed Heaviside function. The obtained pressure field is converted to consistent nodal loads. The adjoint-variable approach is employed to determine the sensitivities. A robust formulation is employed, wherein a min-max optimization problem is formulated using the output displacements of the eroded and blueprint designs. Volume constraints are applied to the blueprint design, whereas the strain energy constraint is formulated with respect to the eroded design. The efficacy and success of the approach are demonstrated by designing pneumatically actuated multi-material gripper and contractor mechanisms. A numerical study confirms that multiple-material mechanisms perform relatively better than their single-material counterparts.

==> GPMM2obj.txt <==
1	0.0504367149888506
2	0.0269662866727943
3	0.00671789065251136
4	7.21777527020576e-05
5	-0.00229146072194165
6	-0.00812662065310838
7	-0.0305126241232961
8	-0.139759983724349
9	-0.316757676425397
10	-0.478080855001457
11	-0.653509203601406
12	-0.858192062737071
13	-1.11203955569361
14	-1.42088405246461
15	-1.79138612681012
16	-2.14298144904675
17	-2.45324556591399
18	-2.73678427823598
19	-2.99330145272341
20	-3.21590356921964
21	-3.40289829231663
22	-3.55558933286971
23	-3.67693143857893
24	-3.77484296559858
25	-3.85181198694231
26	-3.90807241903009
27	-3.95523926623874
28	-3.99603403443541
29	-4.03342810322403
30	-4.06784760801648
31	-4.09949643614702
32	-4.12839595916012
33	-4.15402855835475
34	-4.17612776759189
35	-4.19598479838424
36	-4.21375587244395
37	-4.22889768768348
38	-4.24153074498314
39	-4.25207269643469
40	-4.26194885558583
41	-4.27076952418190
42	-4.27885471031211
43	-4.28606849271722
44	-4.29218742499406
45	-4.29808310530049
46	-4.30226927890633
47	-4.30725063237851
48	-4.30951006234541
49	-4.31482006314950
50	-4.31544190085361
51	-4.35004885142461
52	-4.36559892892531
53	-4.37125120461088
54	-4.37501528375622
55	-4.37856773426729
56	-4.38184787927020
57	-4.38516912130997
58	-4.38825264315776
59	-4.39121015189400
60	-4.39424886963613
61	-4.39719406244256
62	-4.39978731442369
63	-4.40224042611107
64	-4.40463613574004
65	-4.40682016312137
66	-4.40890851912936
67	-4.41087788186084
68	-4.41273854430856
69	-4.41438074559865
70	-4.41598372863573
71	-4.41739676841066
72	-4.41861896581617
73	-4.41964523890868
74	-4.42074181122696
75	-4.42172991836251
76	-4.42266100074575
77	-4.42335047881396
78	-4.42425626935507
79	-4.42494429155041
80	-4.42569793872054
81	-4.42649234122750
82	-4.42726487946632
83	-4.42809860546193
84	-4.42883182292487
85	-4.42957472115235
86	-4.43026041568699
87	-4.43099477098246
88	-4.43167762116841
89	-4.43227514481846
90	-4.43289636441977
91	-4.43352072263068
92	-4.43414086469384
93	-4.43475808354642
94	-4.43541420993878
95	-4.43605101673436
96	-4.43659221639794
97	-4.43706239361991
98	-4.43754814009959
99	-4.43807113177679
100	-4.43852316516566
101	-4.43953498722636
102	-4.60637294841520
103	-4.64524469293213
104	-4.65861507897165
105	-4.66653590280924
106	-4.67187500957082
107	-4.68139393298128
108	-4.68466588371042
109	-4.69086858857779
110	-4.69449482543789
111	-4.69905458546925
112	-4.70211927189506
113	-4.70434390937743
114	-4.70598529167170
115	-4.70734869778497
116	-4.70865209789536
117	-4.70985651208106
118	-4.71087891354276
119	-4.71182379719272
120	-4.71279302201488
121	-4.71375376441099
122	-4.71482715737620
123	-4.71588307659512
124	-4.71688216697041
125	-4.71816878279097
126	-4.71944129184647
127	-4.72102557847577
128	-4.72265068897115
129	-4.72435995471682
130	-4.72611454446410
131	-4.72780345943369
132	-4.72943033304942
133	-4.73092751576452
134	-4.73220355996660
135	-4.73336036161536
136	-4.73448748618494
137	-4.73551100310959
138	-4.73653791196056
139	-4.73751917223921
140	-4.73849170093974
141	-4.73941560026231
142	-4.74033451219630
143	-4.74123458672906
144	-4.74212029177777
145	-4.74298932412460
146	-4.74384504755700
147	-4.74465228679495
148	-4.74546236784059
149	-4.74622995901141
150	-4.74702682304066
151	-4.66276953752556
152	-4.86806429651218
153	-5.05209855200692
154	-5.11686448362702
155	-5.11563873348849
156	-5.23108603508983
157	-5.18731317009254
158	-5.34886167692222
159	-5.31578277746471
160	-5.28256085316778
161	-5.27006188750749
162	-5.35510396192192
163	-5.29244595421336
164	-5.38478862341113
165	-5.29294676547410
166	-5.22632398228669
167	-5.18496011463922
168	-5.19057244771515
169	-5.19638288977944
170	-5.21270444690395
171	-5.20137263543843
172	-5.20521533562005
173	-5.20104638071354
174	-5.19754174525352
175	-5.20087106298953
176	-5.19613429876479
177	-5.20242048202245
178	-5.19824041794472
179	-5.20538226243946
180	-5.20183724955715
181	-5.20789947026676
182	-5.20532250513859
183	-5.20999693247817
184	-5.20829056998283
185	-5.21209450649474
186	-5.21121982473125
187	-5.21435060205646
188	-5.21411204469825
189	-5.21656648158399
190	-5.21694462301185
191	-5.21878742696333
192	-5.22013454834733
193	-5.22171488508653
194	-5.22349964159232
195	-5.22501839734810
196	-5.22660374412234
197	-5.22793052310148
198	-5.22932355980030
199	-5.23055960542069
200	-5.23184478561887
201	-5.12372172376876
202	-5.31976539235001
203	-5.43955685804188
204	-5.48740749478074
205	-5.50518022621473
206	-5.56218203785379
207	-5.51710224487361
208	-5.51513540172750
209	-5.51104802962080
210	-5.50830640178818
211	-5.51114756193601
212	-5.50888340307962
213	-5.51336844879224
214	-5.51222405037997
215	-5.51645138574912
216	-5.51515381201272
217	-5.51931402931319
218	-5.51842410231285
219	-5.52234933929084
220	-5.52166748227010
221	-5.52557147161171
222	-5.52485250064276
223	-5.52847075523751
224	-5.52746325108183
225	-5.53040948785230
226	-5.52989932094266
227	-5.53224774261559
228	-5.53224025109625
229	-5.53402257548059
230	-5.53431934825620
231	-5.53589433119558
232	-5.53670027289013
233	-5.53802189760759
234	-5.53937770995896
235	-5.54063082396729
236	-5.54214450221799
237	-5.54349095185326
238	-5.54506609292050
239	-5.54639293426100
240	-5.54791043585246
241	-5.54916188165330
242	-5.55061010356012
243	-5.55177746580760
244	-5.55307081356709
245	-5.55415995684481
246	-5.55522931817974
247	-5.55622733613808
248	-5.55729398795543
249	-5.55817183425534
250	-5.55915362575395
251	-5.48905255854143
252	-5.64410818125425
253	-5.67985609761262
254	-5.68660888404545
255	-5.69363122478808
256	-5.70367762777449
257	-5.70194983517714
258	-5.70391774052266
259	-5.70578163935061
260	-5.70691737868213
261	-5.70929746122375
262	-5.71085393506824
263	-5.71230051226687
264	-5.71345197281527
265	-5.71457188503939
266	-5.71551718680610
267	-5.71636546301236
268	-5.71715316884681
269	-5.71794453398021
270	-5.71873955212799
271	-5.71956408821839
272	-5.72045203478517
273	-5.72135094451540
274	-5.72230954129760
275	-5.72353781839827
276	-5.72474845824445
277	-5.72589910734234
278	-5.72699462372367
279	-5.72795312030507
280	-5.72915111381744
281	-5.72995103616223
282	-5.73091412483125
283	-5.73167723726442
284	-5.73222851290869
285	-5.73275295135144
286	-5.73316063825053
287	-5.73355674047626
288	-5.73396545976844
289	-5.73436773440089
290	-5.73474753075299
291	-5.73516989999269
292	-5.73559688651333
293	-5.73603194855710
294	-5.73643503416682
295	-5.73684901600491
296	-5.73716539982114
297	-5.73747397958940
298	-5.73773864038805
299	-5.73801357842487
300	-5.73828857087251
301	-5.71428508301386
302	-5.84051488153756
303	-5.83960872274788
304	-5.85242004266908
305	-5.84524860666814
306	-5.84720717576490
307	-5.84148706520018
308	-5.84017953675349
309	-5.84197993242303
310	-5.84163112031193
311	-5.84218945746205
312	-5.84123727829504
313	-5.84177872401298
314	-5.84197758693806
315	-5.84224891912408
316	-5.84277492300165
317	-5.84312365075587
318	-5.84325545170186
319	-5.84349814668323
320	-5.84375758117694
321	-5.84397561330504
322	-5.84424027826708
323	-5.84447437042977
324	-5.84477347964175
325	-5.84502825371079
326	-5.84531490407172
327	-5.84559629189992
328	-5.84584540239886
329	-5.84609790122809
330	-5.84639153689682
331	-5.84670187845370
332	-5.84682286355486
333	-5.84686013657588
334	-5.84666760647199
335	-5.84700151137747
336	-5.84743613071984
337	-5.84774905440075
338	-5.84810347861910
339	-5.84826603646740
340	-5.84846085069295
341	-5.84865478900076
342	-5.84884786351898
343	-5.84904017860828
344	-5.84922632354919
345	-5.84943216636292
346	-5.84966378256768
347	-5.84985818843943
348	-5.85003706120851
349	-5.85012813753963
350	-5.85023765584132
351	-5.85174507605392
352	-5.86969080110862
353	-5.89306122473160
354	-5.89137329790645
355	-5.89296579084159
356	-5.89684579610574
357	-5.90044898463487
358	-5.90251893064063
359	-5.90358091409062
360	-5.90441606702288
361	-5.90495905032080
362	-5.90553642018808
363	-5.90566912314870
364	-5.90530732463223
365	-5.90525564896779
366	-5.90600304288135
367	-5.90630852088343
368	-5.90684026919654
369	-5.90702292521556
370	-5.90719812810313
371	-5.90732094548915
372	-5.90743046552734
373	-5.90754440385904
374	-5.90768742473089
375	-5.90791484266362
376	-5.90812108194051
377	-5.90813723244971
378	-5.90830690432334
379	-5.90854810967171
380	-5.90887792314200
381	-5.90895917740091
382	-5.90909775500438
383	-5.90930577046642
384	-5.90949970659580
385	-5.90972188224379
386	-5.90974534009189
387	-5.90993756042383
388	-5.91034518078327
389	-5.91062153787686
390	-5.91089106303913
391	-5.91113617493172
392	-5.91138266284507
393	-5.91163231109449
394	-5.91189680024153
395	-5.91213294620839
396	-5.91233268376122
397	-5.91249778995795
398	-5.91262979425163
399	-5.91276550471532
400	-5.91289461250457

==> GPMM2vf1.txt <==
1	0.270284099741879
2	0.280008082340027
3	0.277285351435647
4	0.277923184210692
5	0.279793160991894
6	0.282891210258554
7	0.283679347547917
8	0.287674309366855
9	0.291777433942306
10	0.293459353877059
11	0.294485628855664
12	0.294840851647964
13	0.294024101734216
14	0.290829587019146
15	0.288705236140746
16	0.290916070876399
17	0.293888270599479
18	0.295844088048492
19	0.297299924934583
20	0.298083172121611
21	0.298534182290195
22	0.298848814927622
23	0.299087844780584
24	0.299315638324640
25	0.299531027909478
26	0.299656333688699
27	0.299746175320422
28	0.299800035215776
29	0.299839273567110
30	0.299868459936457
31	0.299895471077088
32	0.299916265933864
33	0.299930628165378
34	0.299941560658258
35	0.299949895802878
36	0.299957767743132
37	0.299965755817063
38	0.299969843929615
39	0.299972145955658
40	0.299975632822259
41	0.299977368291814
42	0.299980052791528
43	0.299982929267091
44	0.299985082441683
45	0.299986486919637
46	0.299989725524616
47	0.299988167843166
48	0.299992404561974
49	0.299989967080190
50	0.300806580372473
51	0.299993809436708
52	0.299991589310127
53	0.299992557951617
54	0.299992399426175
55	0.299992345515353
56	0.299993260108734
57	0.299994140399090
58	0.299994762201298
59	0.299994378741734
60	0.299994540587613
61	0.299994828029968
62	0.299995175030898
63	0.299995203065485
64	0.299995422315420
65	0.299996285169628
66	0.299996340779023
67	0.299996997460998
68	0.299997199479765
69	0.299996852359499
70	0.299995606337932
71	0.299995250844107
72	0.299994361286866
73	0.299993491119038
74	0.299992757092743
75	0.299994171272215
76	0.299993915729019
77	0.299993732771195
78	0.299993587888057
79	0.299993124051258
80	0.299992244502125
81	0.299993016929050
82	0.299994101094847
83	0.299994376814817
84	0.299994825266412
85	0.299995223688237
86	0.299995995025280
87	0.299996230044382
88	0.299996154552588
89	0.299996783589774
90	0.299997870612621
91	0.299998109677568
92	0.299998970659819
93	0.299999122540556
94	0.299999065193473
95	0.299999123455960
96	0.299999271086958
97	0.299999240622750
98	0.299999324507444
99	0.299999167591641
100	0.301552128875137
101	0.299916915889554
102	0.299970651641780
103	0.299928963340324
104	0.299975471523921
105	0.299979029260909
106	0.299990868602581
107	0.299983716195225
108	0.299996128959131
109	0.299994427730368
110	0.299999707009018
111	0.299999456438525
112	0.299999515234178
113	0.299998771503904
114	0.299998093583274
115	0.299996713636795
116	0.299996494079252
117	0.299996478542265
118	0.299996790431563
119	0.299996956195050
120	0.299997129008255
121	0.299997063053169
122	0.299997129622134
123	0.299997142597879
124	0.299997957864189
125	0.299998848233877
126	0.299998782148236
127	0.299998858500177
128	0.299998813729885
129	0.299999210822515
130	0.299999279285510
131	0.299999325014968
132	0.299999233635354
133	0.299999392279376
134	0.299999246856509
135	0.299999106501653
136	0.299999501689721
137	0.299999307499005
138	0.299999368683586
139	0.299999287610625
140	0.299999268066291
141	0.299999238578430
142	0.299999153286055
143	0.299999038510283
144	0.299999059438943
145	0.299999014308551
146	0.299999076664675
147	0.299998913626276
148	0.299998733326142
149	0.299998613279397
150	0.300664602053576
151	0.299890116963963
152	0.299810374655264
153	0.299914470603739
154	0.299535621725372
155	0.299670177937742
156	0.299491165527995
157	0.299718710180030
158	0.299705797418965
159	0.299632953825251
160	0.299343559912213
161	0.299501092742309
162	0.299446580177296
163	0.299659039519699
164	0.299683474413121
165	0.299798879230835
166	0.299902448557187
167	0.299893117865192
168	0.299843302468628
169	0.299863453838163
170	0.299871339552819
171	0.299904671605886
172	0.299913802192148
173	0.299933138252536
174	0.299947004425360
175	0.299952318304358
176	0.299978119368398
177	0.299968919621824
178	0.299984867821041
179	0.299978347860168
180	0.299988086493016
181	0.299983635979643
182	0.299989802819094
183	0.299986208840477
184	0.299990631807212
185	0.299987180978467
186	0.299990081394829
187	0.299987299600015
188	0.299989848229666
189	0.299988458226001
190	0.299990441463692
191	0.299990383353712
192	0.299991366312476
193	0.299991771789399
194	0.299992062456819
195	0.299992462269259
196	0.299992671179128
197	0.299993114456753
198	0.299993170569230
199	0.299993535235063
200	0.300356918248133
201	0.299410001470268
202	0.299875454582303
203	0.299893824747297
204	0.299694599041265
205	0.299689463235165
206	0.299744378100977
207	0.299775426477189
208	0.299802597990173
209	0.299861790981872
210	0.299879900967194
211	0.299924751413357
212	0.299928610430934
213	0.299966138449336
214	0.299953350801294
215	0.299982543263653
216	0.299967253869005
217	0.299984097922198
218	0.299975755661115
219	0.299984461471647
220	0.299983141377376
221	0.299988345169067
222	0.299988908253862
223	0.299990760918977
224	0.299990208210694
225	0.299991196348490
226	0.299990346414225
227	0.299991662887213
228	0.299991029555606
229	0.299993080718925
230	0.299991809140595
231	0.299993087446127
232	0.299991718797740
233	0.299992447459673
234	0.299991023107637
235	0.299991528474009
236	0.299990714211994
237	0.299991243358457
238	0.299991777665159
239	0.299991288174445
240	0.299992753048188
241	0.299992107989281
242	0.299992764077063
243	0.299992618746989
244	0.299993100234044
245	0.299993357816800
246	0.299993410342020
247	0.299993066480097
248	0.299993092651671
249	0.299992613304718
250	0.300246471376110
251	0.299354776490323
252	0.299894247095931
253	0.299925676353332
254	0.299948454034172
255	0.299932302967429
256	0.299958047249683
257	0.299968705662839
258	0.299991041516666
259	0.300003005259180
260	0.299985329502050
261	0.299991336412991
262	0.299990580123744
263	0.299998446356864
264	0.299989818666582
265	0.299994803465154
266	0.299993612793600
267	0.299994673818868
268	0.299995545910113
269	0.299995376839636
270	0.299996486351503
271	0.299995856901746
272	0.299996675230518
273	0.299994170851528
274	0.299993865235798
275	0.299989625833184
276	0.299985224189337
277	0.299982664872563
278	0.299983945680101
279	0.299992595004277
280	0.299993149031879
281	0.299992474469431
282	0.299993683794129
283	0.299993654130926
284	0.299995596831968
285	0.299995737823335
286	0.299996674226798
287	0.299996297895223
288	0.299996485259828
289	0.299996178935446
290	0.299996544108046
291	0.299996343824401
292	0.299996676735050
293	0.299996741145524
294	0.299996828668583
295	0.299997392385193
296	0.299997596346832
297	0.299997609829919
298	0.299997718895829
299	0.299997686740979
300	0.299568887413137
301	0.299549864031807
302	0.300115780405252
303	0.300049256425241
304	0.300226929060566
305	0.300146467729473
306	0.300114961586752
307	0.300174126169563
308	0.300174543934264
309	0.300040592012478
310	0.300030842975814
311	0.300051382461330
312	0.300013273382820
313	0.300011336650762
314	0.299987900251553
315	0.299992292909753
316	0.299991093804538
317	0.299995855824866
318	0.299995503523550
319	0.299995712263834
320	0.299995822622234
321	0.299995595974486
322	0.299996189678162
323	0.300001548835234
324	0.299998136973407
325	0.300001024143912
326	0.300001956406262
327	0.300002349614887
328	0.300000529039784
329	0.300001734133315
330	0.300006010505710
331	0.300010895387394
332	0.300012712828082
333	0.300006250601778
334	0.300001962044105
335	0.299994637036711
336	0.299995925759404
337	0.299996737351120
338	0.299996798999868
339	0.299996698795128
340	0.299996649905858
341	0.299997009410647
342	0.299997055520992
343	0.299997394329986
344	0.299997264280779
345	0.299997704944663
346	0.299997517399639
347	0.299998255025253
348	0.299995755428573
349	0.299996276953564
350	0.299258051588201
351	0.299873693577979
352	0.299881719145921
353	0.299979837273795
354	0.300043958456404
355	0.300043169498926
356	0.300048732152503
357	0.300001798213443
358	0.299987230572621
359	0.299997144316892
360	0.299987257852278
361	0.299972502125532
362	0.299990576041676
363	0.299991452840147
364	0.300014744984109
365	0.299992691604107
366	0.299991813584345
367	0.299992098751396
368	0.299994759547946
369	0.299994237511015
370	0.299994924650743
371	0.299996359682765
372	0.299997158385836
373	0.300025862399202
374	0.300065940441770
375	0.300072110173046
376	0.300023786713865
377	0.300001402337058
378	0.299999667573789
379	0.299999003794432
380	0.299997954657790
381	0.299997476332095
382	0.299997497294881
383	0.299997407829284
384	0.299999092350528
385	0.300001397889122
386	0.300002344762343
387	0.299998259681175
388	0.299998203938431
389	0.299996530093841
390	0.299997794983156
391	0.299997495783431
392	0.300000235829832
393	0.300003603285288
394	0.300007930369720
395	0.300003130553159
396	0.300000506580200
397	0.299998856304700
398	0.299998756345488
399	0.299998840006349
400	0.299998858204692

==> GPMM2vf2.txt <==
1	0.202707862836147
2	0.119467287010608
3	0.0960915812707047
4	0.0969532610084338
5	0.0968641852993568
6	0.0969857450541501
7	0.0972073514436249
8	0.0989366027237403
9	0.0981026057760053
10	0.0972419940386094
11	0.0964896833746902
12	0.0960798521280545
13	0.0960300120226201
14	0.0968962885193324
15	0.0976315590423150
16	0.0982913584035474
17	0.0987711005167402
18	0.0990246993580190
19	0.0991744337919550
20	0.0993296622178030
21	0.0994879005375843
22	0.0996026736000686
23	0.0996921061376940
24	0.0997690076896778
25	0.0998222807327261
26	0.0998658499131465
27	0.0998942321122529
28	0.0999155157426234
29	0.0999272532452741
30	0.0999375140424941
31	0.0999440666326281
32	0.0999518670667124
33	0.0999620503587280
34	0.0999695997368838
35	0.0999750372409396
36	0.0999798912802945
37	0.0999838383533411
38	0.0999858984661728
39	0.0999874347521246
40	0.0999890918240188
41	0.0999903024507705
42	0.0999896264283347
43	0.0999893119278220
44	0.0999904828415890
45	0.0999922910186341
46	0.0999944071951642
47	0.0999947200186818
48	0.0999978311406376
49	0.0999974609504556
50	0.0993952418990696
51	0.100007961720196
52	0.100003109495124
53	0.100002293730289
54	0.100002988735210
55	0.100002829386479
56	0.100002810882898
57	0.100002339713696
58	0.100002824258428
59	0.100002822048990
60	0.100002935397089
61	0.100002700251499
62	0.100002187405232
63	0.100001944404284
64	0.100001896522555
65	0.100001661634614
66	0.100001780345339
67	0.100001446751497
68	0.100001073364467
69	0.100001094087034
70	0.100000917278573
71	0.100000982579376
72	0.100001102053466
73	0.100001096771239
74	0.100001001889052
75	0.100001187727252
76	0.100001353114508
77	0.100001217618989
78	0.100001248700292
79	0.100001410246093
80	0.100001450709854
81	0.100001467023993
82	0.100001273145938
83	0.100001323370251
84	0.100001286730401
85	0.100001304980269
86	0.100001355888857
87	0.100001441082305
88	0.100001291151946
89	0.100001338114232
90	0.100001482327038
91	0.100001396983750
92	0.100001218171779
93	0.100001270522839
94	0.100001361537740
95	0.100001185674873
96	0.100001219406610
97	0.100001325599995
98	0.100001422087653
99	0.100001166977829
100	0.0993724226218994
101	0.100031215582220
102	0.0999613397787559
103	0.0999937760776016
104	0.100002346125410
105	0.100003059523805
106	0.100004185879873
107	0.100004804628319
108	0.100005602414015
109	0.100005946017350
110	0.100005015944171
111	0.100004367640944
112	0.100004213343067
113	0.100004178926084
114	0.100003858268286
115	0.100003933319731
116	0.100004142011115
117	0.100004291026068
118	0.100004408153140
119	0.100004802750467
120	0.100005159551206
121	0.100005872896374
122	0.100006852989143
123	0.100008225740670
124	0.100010156106290
125	0.100011862804588
126	0.100013407248396
127	0.100014924459963
128	0.100015576304021
129	0.100016050380056
130	0.100015789660063
131	0.100015119538565
132	0.100013824222778
133	0.100012558794153
134	0.100011084483439
135	0.100009943129488
136	0.100008770283767
137	0.100008121364185
138	0.100007522676217
139	0.100007002101751
140	0.100006662657674
141	0.100006324211704
142	0.100005892566413
143	0.100005817616550
144	0.100005367495058
145	0.100005228941110
146	0.100005075196593
147	0.100004822042352
148	0.100004792661621
149	0.100004596130855
150	0.0994540126295577
151	0.0999398502215828
152	0.0998819056960436
153	0.0998693875204827
154	0.0998221036034720
155	0.0997590737795808
156	0.0996628809693674
157	0.0996538449951773
158	0.0995214520760449
159	0.0998482582832012
160	0.0997810251565122
161	0.0997212734202813
162	0.0995971297710723
163	0.0996474635203146
164	0.0995501472288458
165	0.0997689544011562
166	0.0997352521218805
167	0.0997717037339605
168	0.0997365951870926
169	0.0997445376246378
170	0.0997062803124895
171	0.0997264100148192
172	0.0996951164988182
173	0.0997141774303170
174	0.0996849492472577
175	0.0997113698047317
176	0.0996853904312468
177	0.0997215358658327
178	0.0996989213437886
179	0.0997416400332463
180	0.0997239071983306
181	0.0997657072616541
182	0.0997548834623910
183	0.0997981619955309
184	0.0997943402450993
185	0.0998356697673843
186	0.0998389579227353
187	0.0998790767469952
188	0.0998924867125400
189	0.0999323629863740
190	0.0999506348349842
191	0.0999747658041488
192	0.0999882460867324
193	0.0999923309950480
194	0.0999972189109958
195	0.0999961999789778
196	0.0999983497049983
197	0.0999975576034580
198	0.0999990377708942
199	0.0999979617904489
200	0.100437912851772
201	0.0996844273500770
202	0.0996914206529510
203	0.0997850922805425
204	0.0996634606524107
205	0.0997339367952261
206	0.0996004082751380
207	0.0996957820011034
208	0.0996034753894460
209	0.0996959647236430
210	0.0996355047068373
211	0.0997512933382051
212	0.0997038531499129
213	0.0997859048326425
214	0.0997585173658410
215	0.0998341911341822
216	0.0998140747203719
217	0.0998831304853588
218	0.0998547849608722
219	0.0999032560136299
220	0.0998733898814737
221	0.0999135406665799
222	0.0998886761574775
223	0.0999239994422606
224	0.0998975557497022
225	0.0999317621004424
226	0.0999055377090547
227	0.0999391726160568
228	0.0999191970165293
229	0.0999476994783627
230	0.0999431149371062
231	0.0999659912578715
232	0.0999707675072350
233	0.0999830697404608
234	0.0999854008027647
235	0.0999901227928241
236	0.0999924150638735
237	0.0999944056315644
238	0.0999957874847637
239	0.0999966579574986
240	0.0999975077180592
241	0.0999979203027655
242	0.0999984162891751
243	0.0999982334870373
244	0.0999984828386030
245	0.0999983776319752
246	0.0999986410238494
247	0.0999987721131172
248	0.0999990388384573
249	0.0999993089183725
250	0.100332207633874
251	0.0998168518520962
252	0.0999781985638203
253	0.0999801932505704
254	0.0999819181579704
255	0.0999832194336852
256	0.0999832982916062
257	0.0999860418236457
258	0.0999872366054201
259	0.0999906277059852
260	0.0999913349921270
261	0.0999939138848268
262	0.0999957817238252
263	0.0999957292953995
264	0.0999961846836927
265	0.0999962894557315
266	0.0999964184398833
267	0.0999965918138705
268	0.0999966681059483
269	0.0999968124937941
270	0.0999967193759087
271	0.0999967997767724
272	0.0999966485042739
273	0.0999970219313467
274	0.0999979164157965
275	0.0999996984912178
276	0.100000503538336
277	0.100001958494067
278	0.100003307393354
279	0.100004692062523
280	0.0999994268305601
281	0.0999984352013510
282	0.0999976624260462
283	0.0999976570068099
284	0.0999968441577580
285	0.0999975269352092
286	0.0999976283103836
287	0.0999980411502529
288	0.0999980640512903
289	0.0999980252960884
290	0.0999973891962051
291	0.0999972262478494
292	0.0999963196913113
293	0.0999968548099779
294	0.0999981605046923
295	0.0999990661044451
296	0.0999983084076369
297	0.0999978176316223
298	0.0999976710247297
299	0.0999978983522081
300	0.0994514153895236
301	0.0999244893396528
302	0.100062714045891
303	0.100053180572840
304	0.100013596411082
305	0.100066665872148
306	0.100025082525206
307	0.100152542475633
308	0.100038096863009
309	0.100125747749230
310	0.100044026081383
311	0.100062636697832
312	0.100020070441425
313	0.100016131347101
314	0.100004549304496
315	0.100000052056001
316	0.0999990635899577
317	0.0999986399077674
318	0.0999988252703950
319	0.0999987625882412
320	0.0999987277070922
321	0.0999986107137960
322	0.0999986128013380
323	0.0999985527063925
324	0.0999992676821435
325	0.100001039724818
326	0.100002016436589
327	0.100000287663082
328	0.100001502730652
329	0.100005706901699
330	0.100010497973142
331	0.100009709372747
332	0.100008264221765
333	0.100001485956803
334	0.0999964094230590
335	0.0999983157405271
336	0.0999979763166187
337	0.0999984367299549
338	0.0999983178616175
339	0.0999982527878384
340	0.0999982275982929
341	0.0999982443487618
342	0.0999983629752617
343	0.0999987103679949
344	0.100000122019940
345	0.100001122177790
346	0.100003682175156
347	0.100002949718545
348	0.100001475441869
349	0.0999987810012385
350	0.0994365776232368
351	0.100001441916451
352	0.100017552397798
353	0.100002664863183
354	0.100018149773091
355	0.100010063379969
356	0.100027329423272
357	0.100014943196357
358	0.100002501101726
359	0.0999984318719183
360	0.100003247473140
361	0.100007499678286
362	0.100005478327881
363	0.100000061367072
364	0.0999956085473203
365	0.0999963523208233
366	0.0999940435217143
367	0.0999982454494126
368	0.0999978261600403
369	0.0999988400182823
370	0.0999986369271660
371	0.0999987736404597
372	0.0999987546143445
373	0.0999987830994006
374	0.0999989116777810
375	0.0999994805015221
376	0.100000943624453
377	0.100002427275018
378	0.0999989421857828
379	0.0999922199479730
380	0.0999965350999839
381	0.0999964764089331
382	0.0999989205810223
383	0.0999989593290813
384	0.0999991807059890
385	0.0999985861702360
386	0.0999993948056618
387	0.0999982429587301
388	0.0999991294630051
389	0.0999990806093384
390	0.0999991906334030
391	0.0999994168344510
392	0.0999998015094830
393	0.100000799560999
394	0.100000277148965
395	0.0999997672828079
396	0.0999996640822071
397	0.0999998536659333
398	0.0999997288458558
399	0.0999997023955205
400	0.0999994776194600
